Fast Monte Carlo Rendering via Multi-Resolution Sampling

Monte Carlo rendering algorithms are widely used to produce photorealistic computer graphics images. However, these algorithms need to sample a substantial amount of rays per pixel to enable proper global illumination and thus require an immense amount of computation. In this paper, we present a hybrid rendering method to speed up Monte Carlo rendering algorithms. Our method first generates two versions of a rendering: one at a low resolution with a high sample rate (LRHS) and the other at a high resolution with a low sample rate (HRLS). We then develop a deep convolutional neural network to fuse these two renderings into a high-quality image as if it were rendered at a high resolution with a high sample rate. Specifically, we formulate this fusion task as a super resolution problem that generates a high resolution rendering from a low resolution input (LRHS), assisted with the HRLS rendering. The HRLS rendering provides critical high frequency details which are difficult to recover from the LRHS for any super resolution methods. Our experiments show that our hybrid rendering algorithm is significantly faster than the state-of-the-art Monte Carlo denoising methods while rendering high-quality images when tested on both our own BCR dataset and the Gharbi dataset. \url{https://github.com/hqqxyy/msspl}

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> fig/comp_bcr/82675_scenepc3_2spp/score.txt <==
method psnr rmse srgbrmse sppvalue
KPCN 18.935766  0.308841 28.823844 2.0
kpcnft 27.410069  0.09467 10.865175 2.0
lr_spp_16_lspp_spp_1 31.671918  0.041052 0.026086 2.0


==> fig/comp_bcr/83405_Cocina_2spp/score.txt <==
method psnr rmse srgbrmse sppvalue
KPCN 23.762493  0.04971 16.535431 2.0
kpcnft 27.844899  0.027359 10.334637 2.0
lr_spp_16_lspp_spp_1 36.605708  0.00946 0.014781 2.0


==> fig/comp_sbmc/MaterialTestSynthesizer_17_4spp/score.txt <==
method psnr rmse ssim sppvalue
input 26.448490233756345  73.62973022460938 0.07705054234991138 4.0
2011_sen_rpf 29.28139786731629  0.05163262411952019 0.04807221939065831 4.0
rmse_disney 33.00569589213848  0.11473755538463593 0.037263839141825184 4.0
2017_bako_kpcn 33.37176326240219  0.5008001327514648 0.02771964444329844 4.0
2016_bitterli_nfor 33.70131165614873  0.3937285244464874 0.02946338225512779 4.0
2015_kalantari_lbf 33.79040149780258  0.09430698305368423 0.026893492116913165 4.0
disney_samples_ft 34.093397187877756  0.03545503690838814 0.03178182738567681 4.0
lr_sp_128_lsp_sp_2x8 34.29748865832931  0.7644947171211243 0.03290583647261969 4.0
rmse_gather 35.53254781487658  0.018601462244987488 0.018423826964365397 4.0
2012_rousselle_nlm 36.17946293798116  0.5294690132141113 0.02052542863449014 4.0
rmse_multisteps3 36.23583903041803  0.01919584535062313 0.017535866234915987 4.0
rmse_pixelgather 36.74311763890307  0.018491320312023163 0.01852749891530825 4.0
rmse_pixelscatter 36.97898353809085  0.018421992659568787 0.018875995833900983 4.0
lr_sp_32_lsp_sp_2x4 38.240498020377615  0.18176399171352386 0.01582112850735562 4.0
lr_sp_8_lsp_sp_2x2 38.585361639382285  0.07664311677217484 0.016651150228909395 4.0


==> fig/comp_sbmc/car_spp_4spp/score.txt <==
method psnr rmse ssim sppvalue
input 17.888837625683802  0.7711300849914551 0.329024724302062 4.0
2016_bitterli_nfor 26.401179183705906  0.04992246255278587 0.03154041993293244 4.0
rmse_disney 27.352127112184693  98.5964584350586 0.08147636765927391 4.0
2017_bako_kpcn 28.13977410142924  0.4158170223236084 0.05441528573507093 4.0
disney_samples_ft 29.769042686536093  0.02737439051270485 0.05588542990485135 4.0
2011_sen_rpf 30.915957275013778  0.2300606667995453 0.026736705680069472 4.0
2012_rousselle_nlm 31.431480796878763  0.02540282905101776 0.03200507700677413 4.0
2015_kalantari_lbf 32.28087288195669  0.062417976558208466 0.025474018925619735 4.0
lr_sp_128_lsp_sp_2x8 32.65100343389689  0.06131335347890854 0.024415088426350984 4.0
rmse_pixelscatter 32.70173552980474  0.011024756357073784 0.020678780197073476 4.0
rmse_pixelgather 32.83957083479428  0.010100816376507282 0.022901797632573384 4.0
rmse_gather 33.382665528114316  0.011985513381659985 0.020276543889137355 4.0
rmse_multisteps3 33.602370303212076  0.010379636660218239 0.018251483344409736 4.0
lr_sp_8_lsp_sp_2x2 34.99082818999255  0.018829794600605965 0.014290235870146994 4.0
lr_sp_32_lsp_sp_2x4 35.326955755051884  0.04993676394224167 0.012630084933402563 4.0

